Microwave Tomographic Imaging of Cerebrovascular Accidents by Using High-Performance Computing

The motivation of this work is the detection of cerebrovascular accidents by microwave tomographic imaging. This requires the solution of an inverse problem relying on a minimization algorithm (for example, gradient-based), where successive iterations consist in repeated solutions of a direct problem. The reconstruction algorithm is extremely computationally intensive and makes use of efficient parallel algorithms and high-performance computing. The feasibility of this type of imaging is conditioned on one hand by an accurate reconstruction of the material properties of the propagation medium and on the other hand by a considerable reduction in simulation time. Fulfilling these two requirements will enable a very rapid and accurate diagnosis. From the mathematical and numerical point of view, this means solving Maxwell's equations in time-harmonic regime by appropriate domain decomposition methods, which are naturally adapted to parallel architectures.

==> figures/scaling_1layer_inverse_10PPLO_new.tikz <==
\documentclass[12pt]{report}

\usepackage[svgnames]{xcolor}
\usepackage{csquotes}
\usepackage{multicol}
\usepackage{nth}
\usepackage[normalem]{ulem}
\usepackage{lettrine}
\usepackage{multirow}
\usepackage{stmaryrd}
\usepackage{fixltx2e}
\usepackage{float}
\usepackage{polyglossia}
\usepackage{ifluatex}
\usepackage{pdfpages}
\setdefaultlanguage{english}
\setotherlanguage{french}
\usepackage[footnotesize,bf,center,figurename=Fig]{caption}

\usepackage{subfig}
\usepackage[binary-units = true]{siunitx}
\sisetup{
    group-digits=true,
    group-separator={\,},
    group-minimum-digits=4,
}
\usepackage{booktabs,colortbl}
\definecolor{Gray}{gray}{0.85}
\newcolumntype{g}{>{\columncolor{Gray}}c}
\usepackage[a4paper,hmargin=2.75cm,vmargin=2.25cm,headheight=15pt]{geometry}


%\usepackage[numberline,xindy]{glossaries}
%\usepackage{showlabels}
\usepackage{emptypage}

\usepackage{enumitem}

\usepackage{scalefnt}
\usepackage{wrapfig}
\usepackage{cleveref}

\newcommand{\nocontentsline}[3]{}
\newcommand{\tocless}[2]{\bgroup\let\addcontentsline=\nocontentsline#1{#2}\egroup}

\usepackage{tikz}
\usepackage{pgfplotstable}
\pgfplotsset{compat=1.11}
\usepgfplotslibrary{units,dateplot,external}
\pgfkeys{/pgf/images/include external/.code=\includegraphics{#1}}
\usetikzlibrary{plotmarks,backgrounds,shadows,spy,fixedpointarithmetic,patterns,intersections,arrows.meta,shapes,decorations.text,decorations.pathmorphing,backgrounds,fit,positioning,shapes.symbols,chains,3d,calc,external}
\usepackage{fp}
\tikzset{external/system call={lualatex \tikzexternalcheckshellescape -halt-on-error -interaction=batchmode -jobname "\image" "\\def\\customt{\image}\texsource"}}
\pgfdeclarelayer{background}
\pgfdeclarelayer{foreground}
\pgfdeclarelayer{main}
\usepackage{adjustbox}
\usepackage{afterpage}
\usepackage{placeins}
\usepackage[strict]{changepage}


\makeatletter
\newcommand{\useexternalfile}[1]{%
    \tikzsetnextfilename{#1-output}%
    {
    \input{\tikzexternal@filenameprefix#1.tikz}
    }}
\makeatother
\newcommand{\includeexternal}[1]{
\tikzsetexternalprefix{figures/#1/}
\include{#1}
}
%\tikzexternalize[mode=list and make]
\pgfkeys{/pgf/number format/.cd,
    1000 sep={\,}
}
\usepackage[active,tightpage,float]{preview}
\PreviewEnvironment{tikzpicture}


\begin{document}

\pgfkeys{/pgf/fpu=true}
\pgfplotstableread{
dim nbProc  		  total
3D  64	   1011.73
3D  128    601.89
3D  256    389.011
3D  512    259.264
3D  1024   175.387
3D  2048   128.046
3D  4096   94.4405
}\loadedtable
\pgfplotstablegetelem{0}{nbProc}\of{\loadedtable}
\let\relativeTo\pgfplotsretval
\pgfplotstablecreatecol[create col/expr={\thisrow{total}}]{total}\loadedtable
\pgfplotstablegetelem{0}{total}\of{\loadedtable}
\let\total\pgfplotsretval
\pgfplotstablegetrowsof{\loadedtable}
\let\nbRows\pgfmathresult

\pgfkeys{/pgf/fpu=false}
\begin{tikzpicture}
\begin{loglogaxis}[%title=\framebox{{\upcase elasticity 3D, $\mathbb{P}_2$ FE, $\varepsilon = \num[exponent-product=\cdot]{1e-06}$}},
    legend style={
        at={(0.8,0.95)},
        anchor=north,
    },
       x tick label style={yshift=-3pt,xshift=-4pt,rotate=-30,anchor=west}, xlabel={\# of MPI processes},xlabel style={yshift=3pt}, xtick=data, xticklabel={\pgfmathparse{int(exp(\tick)+1)}\pgfmathprintnumber[assume math mode=true]{\pgfmathresult}},% xticklabels from table={\loadedtable}{nbProc},
       ytick={30,60,120,240,480,960},
yticklabel={\pgfmathparse{int(int(exp(\tick)+1)/60)}\ifnum\pgfmathresult=0 0.5 \else \pgfmathresult\fi},
%ytick=data,
ymajorgrids,
ylabel ={Time in minutes}, ylabel style={yshift=0pt},legend cell align=left]%, y axis style=blue!75!black]
\addplot[black, dashed] table[x=nbProc, y expr=\total/(\thisrow{nbProc} / \relativeTo)] {\loadedtable};
\addplot[blue, mark=*] table[x=nbProc, y expr=\thisrow{total}] {\loadedtable};
%\addplot[black, dashed] table[x=nbProc, y expr=\sumTwo/(\thisrow{nbProc} / \relativeTo)] {\loadedtableTwo};
%\addplot[red, mark=square*] table[x=nbProc, y expr=\thisrow{sum}] {\loadedtableTwo};
%\legend{{Linear speedup},{3D$\quad$\raisebox{1pt}{\tikz{ \draw [red] plot [mark=square*,mark repeat=2, mark phase=2] coordinates {(0,0) (0.3cm,0) (0.6cm,0)}; }} 2D},{},{}}
\legend{{Linear speedup}}
\end{loglogaxis}
\end{tikzpicture}

\end{document}


==> figures/scaling_1layer_inverse_10PPLO_new_speedup.tikz <==
\documentclass[12pt]{report}

\usepackage[svgnames]{xcolor}
\usepackage{csquotes}
\usepackage{multicol}
\usepackage{nth}
\usepackage[normalem]{ulem}
\usepackage{lettrine}
\usepackage{multirow}
\usepackage{stmaryrd}
\usepackage{fixltx2e}
\usepackage{float}
\usepackage{polyglossia}
\usepackage{ifluatex}
\usepackage{pdfpages}
\setdefaultlanguage{english}
\setotherlanguage{french}
\usepackage[footnotesize,bf,center,figurename=Fig]{caption}

\usepackage{subfig}
\usepackage[binary-units = true]{siunitx}
\sisetup{
    group-digits=true,
    group-separator={\,},
    group-minimum-digits=4,
}
\usepackage{booktabs,colortbl}
\definecolor{Gray}{gray}{0.85}
\newcolumntype{g}{>{\columncolor{Gray}}c}
\usepackage[a4paper,hmargin=2.75cm,vmargin=2.25cm,headheight=15pt]{geometry}


%\usepackage[numberline,xindy]{glossaries}
%\usepackage{showlabels}
\usepackage{emptypage}

\usepackage{enumitem}

\usepackage{scalefnt}
\usepackage{wrapfig}
\usepackage{cleveref}

\newcommand{\nocontentsline}[3]{}
\newcommand{\tocless}[2]{\bgroup\let\addcontentsline=\nocontentsline#1{#2}\egroup}

\usepackage{tikz}
\usepackage{pgfplotstable}
\pgfplotsset{compat=1.11}
\usepgfplotslibrary{units,dateplot,external}
\pgfkeys{/pgf/images/include external/.code=\includegraphics{#1}}
\usetikzlibrary{plotmarks,backgrounds,shadows,spy,fixedpointarithmetic,patterns,intersections,arrows.meta,shapes,decorations.text,decorations.pathmorphing,backgrounds,fit,positioning,shapes.symbols,chains,3d,calc,external}
\usepackage{fp}
\tikzset{external/system call={lualatex \tikzexternalcheckshellescape -halt-on-error -interaction=batchmode -jobname "\image" "\\def\\customt{\image}\texsource"}}
\pgfdeclarelayer{background}
\pgfdeclarelayer{foreground}
\pgfdeclarelayer{main}
\usepackage{adjustbox}
\usepackage{afterpage}
\usepackage{placeins}
\usepackage[strict]{changepage}


\makeatletter
\newcommand{\useexternalfile}[1]{%
    \tikzsetnextfilename{#1-output}%
    {
    \input{\tikzexternal@filenameprefix#1.tikz}
    }}
\makeatother
\newcommand{\includeexternal}[1]{
\tikzsetexternalprefix{figures/#1/}
\include{#1}
}
%\tikzexternalize[mode=list and make]
\pgfkeys{/pgf/number format/.cd,
    1000 sep={\,}
}
\usepackage[active,tightpage,float]{preview}
\PreviewEnvironment{tikzpicture}
\begin{document}
\pgfkeys{/pgf/fpu=true}
\pgfplotstableread{
dim nbProc  		  total
3D  64     1011.73
3D  128    601.89
3D  256    389.011
3D  512    259.264
3D  1024   175.387
3D  2048   128.046
3D  4096   94.4405
%3D  64	   1
%3D  128    1.68
%3D  256    4
%3D  512    8
%3D  1024   16
%3D  2048   32
%3D  4096   64
}\loadedtable
\pgfplotstablegetelem{0}{nbProc}\of{\loadedtable}
\let\relativeTo\pgfplotsretval
\pgfplotstablecreatecol[create col/expr={\thisrow{total}}]{total}\loadedtable
\pgfplotstablegetelem{0}{total}\of{\loadedtable}
\let\total\pgfplotsretval
\pgfplotstablegetrowsof{\loadedtable}
\let\nbRows\pgfmathresult
\pgfkeys{/pgf/fpu=false}
\begin{tikzpicture}
\begin{loglogaxis}[%title=\framebox{{\upcase elasticity 3D, $\mathbb{P}_2$ FE, $\varepsilon = \num[exponent-product=\cdot]{1e-06}$}},
    legend style={
        at={(0.8,0.95)},
        anchor=north,
    },
       x tick label style={yshift=-3pt,xshift=-4pt,rotate=-30,anchor=west}, xlabel={\# of MPI processes},xlabel style={yshift=3pt}, xtick=data, xticklabel={\pgfmathparse{int(exp(\tick)+1)}\pgfmathprintnumber[assume math mode=true]{\pgfmathresult}},% xticklabels from table={\loadedtable}{nbProc},
       ytick={0.99,2,4,8,16,32,64},
yticklabel={\pgfmathparse{int(int(exp(\tick)+1))}\ifnum\pgfmathresult=0 0.5 \else \pgfmathresult\fi},
%ytick=data,
ymajorgrids,
ylabel ={Speedup}, ylabel style={yshift=0pt},legend cell align=left]%, y axis style=blue!75!black]
%\addplot[black, dashed] table[x=nbProc, y expr=\total/(\thisrow{nbProc} / \relativeTo)] {\loadedtable};
\addplot[black, dashed] table[x=nbProc, y expr=\thisrow{nbProc}/64] {\loadedtable};
\addplot[blue, mark=*] table[x=nbProc, y expr=1011.73/\thisrow{total}] {\loadedtable};
%\addplot[black, dashed] table[x=nbProc, y expr=\sumTwo/(\thisrow{nbProc} / \relativeTo)] {\loadedtableTwo};
%\addplot[red, mark=square*] table[x=nbProc, y expr=\thisrow{sum}] {\loadedtableTwo};
%\legend{{Linear speedup},{3D$\quad$\raisebox{1pt}{\tikz{ \draw [red] plot [mark=square*,mark repeat=2, mark phase=2] coordinates {(0,0) (0.3cm,0) (0.6cm,0)}; }} 2D},{},{}}
\legend{{Linear speedup}}
\end{loglogaxis}
\end{tikzpicture}
\end{document}


==> figures/scaling_1layer_inverse_30iter_15PPLO.tikz <==
\documentclass[12pt]{report}

\usepackage[svgnames]{xcolor}
\usepackage{csquotes}
\usepackage{multicol}
\usepackage{nth}
\usepackage[normalem]{ulem}
\usepackage{lettrine}
\usepackage{multirow}
\usepackage{stmaryrd}
\usepackage{fixltx2e}
\usepackage{float}
\usepackage{polyglossia}
\usepackage{ifluatex}
\usepackage{pdfpages}
\setdefaultlanguage{english}
\setotherlanguage{french}
\usepackage[footnotesize,bf,center,figurename=Fig]{caption}

\usepackage{subfig}
\usepackage[binary-units = true]{siunitx}
\sisetup{
    group-digits=true,
    group-separator={\,},
    group-minimum-digits=4,
}
\usepackage{booktabs,colortbl}
\definecolor{Gray}{gray}{0.85}
\newcolumntype{g}{>{\columncolor{Gray}}c}
\usepackage[a4paper,hmargin=2.75cm,vmargin=2.25cm,headheight=15pt]{geometry}


%\usepackage[numberline,xindy]{glossaries}
%\usepackage{showlabels}
\usepackage{emptypage}

\usepackage{enumitem}

\usepackage{scalefnt}
\usepackage{wrapfig}
\usepackage{cleveref}

\newcommand{\nocontentsline}[3]{}
\newcommand{\tocless}[2]{\bgroup\let\addcontentsline=\nocontentsline#1{#2}\egroup}

\usepackage{tikz}
\usepackage{pgfplotstable}
\pgfplotsset{compat=1.11}
\usepgfplotslibrary{units,dateplot,external}
\pgfkeys{/pgf/images/include external/.code=\includegraphics{#1}}
\usetikzlibrary{plotmarks,backgrounds,shadows,spy,fixedpointarithmetic,patterns,intersections,arrows.meta,shapes,decorations.text,decorations.pathmorphing,backgrounds,fit,positioning,shapes.symbols,chains,3d,calc,external}
\usepackage{fp}
\tikzset{external/system call={lualatex \tikzexternalcheckshellescape -halt-on-error -interaction=batchmode -jobname "\image" "\\def\\customt{\image}\texsource"}}
\pgfdeclarelayer{background}
\pgfdeclarelayer{foreground}
\pgfdeclarelayer{main}
\usepackage{adjustbox}
\usepackage{afterpage}
\usepackage{placeins}
\usepackage[strict]{changepage}


\makeatletter
\newcommand{\useexternalfile}[1]{%
    \tikzsetnextfilename{#1-output}%
    {
    \input{\tikzexternal@filenameprefix#1.tikz}
    }}
\makeatother
\newcommand{\includeexternal}[1]{
\tikzsetexternalprefix{figures/#1/}
\include{#1}
}
%\tikzexternalize[mode=list and make]
\pgfkeys{/pgf/number format/.cd,
    1000 sep={\,}
}

\usepackage[active,tightpage,float]{preview}
\PreviewEnvironment{tikzpicture}


\begin{document}

\pgfkeys{/pgf/fpu=true}
\pgfplotstableread{
dim nbProc  		  total
3D  128    3138.03
3D  256    1719.63
3D  512    1060.39
3D  1024   651.775
3D  2048   459.28
3D  4096   321.063
3D  8192   256.741
}\loadedtable
\pgfplotstablegetelem{0}{nbProc}\of{\loadedtable}
\let\relativeTo\pgfplotsretval
\pgfplotstablecreatecol[create col/expr={\thisrow{total}}]{total}\loadedtable
\pgfplotstablegetelem{0}{total}\of{\loadedtable}
\let\total\pgfplotsretval
\pgfplotstablegetrowsof{\loadedtable}
\let\nbRows\pgfmathresult

\pgfkeys{/pgf/fpu=false}
\begin{tikzpicture}
\begin{loglogaxis}[%title=\framebox{{\upcase elasticity 3D, $\mathbb{P}_2$ FE, $\varepsilon = \num[exponent-product=\cdot]{1e-06}$}},
    legend style={
        at={(0.8,0.95)},
        anchor=north,
    },
       x tick label style={yshift=-3pt,xshift=-4pt,rotate=-30,anchor=west}, xlabel={\# of MPI processes},xlabel style={yshift=-3pt}, xtick=data, xticklabel={\pgfmathparse{int(exp(\tick)+1)}\pgfmathprintnumber[assume math mode=true]{\pgfmathresult}},% xticklabels from table={\loadedtable}{nbProc},
       ytick={100,300,600,1200,3000},
yticklabel={\pgfmathparse{int(exp(\tick)+1)}\pgfmathresult},
%ytick=data,
ymajorgrids,
ylabel ={Time (seconds)}, ylabel style={yshift=5pt},legend cell align=left]%, y axis style=blue!75!black]
\addplot[black, dashed] table[x=nbProc, y expr=\total/(\thisrow{nbProc} / \relativeTo)] {\loadedtable};
\addplot[blue, mark=*] table[x=nbProc, y expr=\thisrow{total}] {\loadedtable};
%\addplot[black, dashed] table[x=nbProc, y expr=\sumTwo/(\thisrow{nbProc} / \relativeTo)] {\loadedtableTwo};
%\addplot[red, mark=square*] table[x=nbProc, y expr=\thisrow{sum}] {\loadedtableTwo};
%\legend{{Linear speedup},{3D$\quad$\raisebox{1pt}{\tikz{ \draw [red] plot [mark=square*,mark repeat=2, mark phase=2] coordinates {(0,0) (0.3cm,0) (0.6cm,0)}; }} 2D},{},{}}
\legend{{Linear Speedup}}
\end{loglogaxis}
\end{tikzpicture}

\end{document}

